EASY: Ensemble Augmented-Shot Y-shaped Learning: State-Of-The-Art Few-Shot Classification with Simple Ingredients

Few-shot learning aims at leveraging knowledge learned by one or more deep learning models, in order to obtain good classification performance on new problems, where only a few labeled samples per class are available. Recent years have seen a fair number of works in the field, introducing methods with numerous ingredients. A frequent problem, though, is the use of suboptimally trained models to extract knowledge, leading to interrogations on whether proposed approaches bring gains compared to using better initial models without the introduced ingredients. In this work, we propose a simple methodology, that reaches or even beats state of the art performance on multiple standardized benchmarks of the field, while adding almost no hyperparameters or parameters to those used for training the initial deep learning models on the generic dataset. This methodology offers a new baseline on which to propose (and fairly compare) new techniques or adapt existing ones.

==> tikz/fig1.tikz <==
\resizebox{15.4cm}{!}{%

\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=large box, minimum width=7.45cm, minimum height=4.6cm, fill=none] (134) at (-18.025, 15.125) {};
		\node [style=large box, minimum width=4cm, minimum height=4.6cm, fill=none] (135) at (-21.475, 4.875) {};
		\node [style=trapezium, inner xsep=1pt, minimum height=1.5cm] (136) at (-20.675, 15.025) {};
		\node [style=invisible large box] (21) at (-20.775, 14.925) {$f_{\theta_i}$};
		\node [style=large box, minimum width=2.1cm, rounded corners=1mm, fill=white] (22) at (-13.075, 17.25) {$L(\cdot|\theta_i, \theta_i')$};
		\node [style=none] (23) at (-19.175, 15.2) {};
		\node [style=none] (24) at (-18.175, 15.2) {};
		\node [style=none] (25) at (-18.175, 17.25) {};
		\node [style=none] (27) at (-15.175, 17.25) {};
		\node [style=none] (36) at (-19.175, 14.8) {};
		\node [style=none] (37) at (-18.175, 14.8) {};
		\node [style=large box, rounded corners=1mm, fill=white] (38) at (-13.075, 12.75) {$L(\cdot|\theta_i, \theta_i'')$};
		\node [style=none] (39) at (-18.175, 12.75) {};
		\node [style=none] (41) at (-14.825, 12.75) {};
		\node [style=none] (42) at (-22.175, 15) {};
		\node [style=none] (44) at (-23.35, 15) {};
		\node [style=invisible large box, scale=0.68] (46) at (-24.4, 15.175) {$\mathbf{x} \in \mathcal{B}$};
		\node [style=none] (47) at (-23.35, 15.4) {};
		\node [style=none] (48) at (-18.425, 15.375) {};
		\node [style=none] (49) at (-18.425, 17.5) {};
		\node [style=none] (50) at (-15.175, 17.5) {};
		\node [style=invisible large box, scale=0.5] (51) at (-22.775, 15.675) {$\mixup(\mathbf{x})$};
		\node [style=invisible large box, scale=0.5] (52) at (-22.775, 14.675) {$\rotation(\mathbf{x})$};
		\node [style=invisible large box, scale=0.8] (55) at (-18.175, 19.275) {$i^\mathrm{th}$ backbone training (Y)};
		\node [style=invisible large box, scale=0.68] (61) at (-13.1, 15.925) {Classification loss};
		\node [style=invisible large box, scale=0.68] (62) at (-12.925, 11.375) {Self-supervised loss};
		\node [style=none] (92) at (-22.375, 7.95) {};
		\node [style=none] (93) at (-21.875, 7.95) {};
		\node [style=none] (94) at (-21.875, 6.45) {};
		\node [style=none] (95) at (-22.375, 6.45) {};
		\node [style=none] (96) at (-22.4, 5.7) {};
		\node [style=none] (97) at (-21.9, 5.7) {};
		\node [style=none] (98) at (-21.9, 4.2) {};
		\node [style=none] (99) at (-22.4, 4.2) {};
		\node [style=none] (100) at (-22.4, 2.95) {};
		\node [style=none] (101) at (-21.9, 2.95) {};
		\node [style=none] (102) at (-21.9, 1.45) {};
		\node [style=none] (103) at (-22.4, 1.45) {};
		\node [style=none] (106) at (-20.725, 7.2) {};
		\node [style=none] (107) at (-19.975, 7.2) {};
		\node [style=none] (108) at (-20.725, 4.95) {};
		\node [style=none] (109) at (-19.975, 4.95) {};
		\node [style=none] (110) at (-20.725, 2.2) {};
		\node [style=none] (111) at (-19.975, 2.2) {};
		\node [style=none] (112) at (-19.475, 7.7) {};
		\node [style=none] (113) at (-18.975, 7.7) {};
		\node [style=none] (114) at (-18.975, 1.6) {};
		\node [style=none] (115) at (-19.475, 1.6) {};
		\node [style=invisible large box, scale=0.68] (116) at (-19.225, 8.025) {$\mathbf{z}$};
		\node [style=invisible large box, scale=0.8] (117) at (-21.45, 9.075) {Ensemble of $b$ backbones (E)};
		\node [style=none] (120) at (-19.475, 6.2) {};
		\node [style=none] (121) at (-18.975, 6.2) {};
		\node [style=none] (122) at (-19.475, 2.45) {};
		\node [style=none] (123) at (-18.975, 2.45) {};
		\node [style=none] (124) at (-19.475, 4.7) {};
		\node [style=none] (125) at (-18.975, 4.7) {};
		\node [style=none] (126) at (-19.425, 6.2) {};
		\node [style=none] (127) at (-19.025, 6.2) {};
		\node [style=none] (130) at (-19.425, 4.7) {};
		\node [style=none] (131) at (-19.025, 4.7) {};
		\node [style=none] (132) at (-19.425, 3.1) {};
		\node [style=none] (133) at (-19.025, 3.1) {};
		\node [style=none] (137) at (-22.175, 15.4) {};
		\node [style=none] (138) at (-19.175, 15.375) {};
		\node [style=trapezium, inner xsep=1pt, minimum height=0.5cm] (139) at (-23.65, 7.225) {};
		\node [style=trapezium, inner xsep=1pt, minimum height=0.5cm] (140) at (-23.65, 4.925) {};
		\node [style=trapezium, inner xsep=1pt, minimum height=0.5cm] (141) at (-23.65, 2.175) {};
		\node [style=invisible large box, scale=0.68] (142) at (-23.65, 4.925) {$f_{\theta_2}$};
		\node [style=invisible large box, scale=0.68] (143) at (-23.65, 7.2) {$f_{\theta_1}$};
		\node [style=invisible large box, scale=0.68] (144) at (-23.65, 2.175) {$f_{\theta_b}$};
		\node [style=large box, minimum width=7.05cm, minimum height=4.6cm, fill=none] (145) at (-9.825, 4.9) {};
		\node [style=none] (146) at (1.875, 15) {};
		\node [style=none] (147) at (-26.3, 10) {};
		\node [style=none] (148) at (2.525, 15) {};
		\node [style=none] (149) at (2.525, 10) {};
		\node [style=none] (150) at (-26.3, 5) {};
		\node [style=none] (151) at (-25.45, 5) {};
		\node [style=large box, minimum width=6cm, minimum height=4.6cm, fill=none] (152) at (-4.1, 15.125) {};
		\node [style=invisible large box, scale=0.8] (153) at (-4.025, 19.325) {Augmented samples (AS)};
		\node [style=invisible large box, scale=0.8] (154) at (-9.65, 9.075) {Feature vectors preprocessing};
		\node [style=none] (162) at (-23.4, 3.5) {...};
		\node [style=trapezium, inner xsep=3pt, minimum height=1cm] (164) at (-2.35, 15.775) {};
		\node [style=invisible large box] (165) at (-2.35, 15.675) {$f_{\theta_i}$};
		\node [style=none] (166) at (-2.575, 6.5) {};
		\node [style=none] (167) at (-2.125, 6.5) {};
		\node [style=none] (168) at (-2.575, 3) {};
		\node [style=none] (169) at (-2.125, 3) {};
		\node [style=large box, minimum width=2.1cm, rounded corners=1mm, fill=white, fill=red, draw=none, fill opacity=0.3] (170) at (0.125, 7) {};
		\node [style=large box, minimum width=2.1cm, rounded corners=1mm, fill=white, fill=green, draw=none, fill opacity=0.3] (171) at (0.125, 3) {};
		\node [style=invisible large box, scale=0.68] (172) at (0.125, 8.425) {Inductive};
		\node [style=invisible large box, scale=0.68] (173) at (0.125, 4.425) {Transductive};
		\node [style=large box, minimum height=0.7cm, minimum width=1cm, rounded corners=1mm, fill=white] (174) at (-9.825, 6.5) {\scriptsize{$\mathbf{z}_C = \mathbf{z} - \overline{\mathbf{z}}$}};
		\node [style=large box, minimum height=0.7cm, minimum width=1cm, rounded corners=1mm, fill=white] (175) at (-5.325, 6.5) {\scriptsize{$\mathbf{z}_{CH} = \frac{\mathbf{z}_C}{\|\mathbf{z}_C\|_2}$}};
		\node [style=invisible large box, scale=0.68] (176) at (-9.825, 7.75) {Centering};
		\node [style=invisible large box, scale=0.68] (177) at (-5.325, 7.825) {\shortstack{Projection on\\the hypersphere}};
		\node [style=large box, minimum height=0.7cm, minimum width=1cm, rounded corners=1mm, fill=white] (178) at (-14.525, 6.5) {\scriptsize{$\mathbf{z}$}};
		\node [style=none] (179) at (-14.5, 0.9) {};
		\node [style=none] (180) at (-14.5, 5.25) {};
		\node [style=none] (181) at (-16.625, 3) {};
		\node [style=none] (182) at (-12.375, 3) {};
		\node [style=none] (183) at (-9.75, 0.9) {};
		\node [style=none] (184) at (-9.75, 5.25) {};
		\node [style=none] (185) at (-11.875, 3) {};
		\node [style=none] (186) at (-7.625, 3) {};
		\node [style=none] (187) at (-5.25, 0.9) {};
		\node [style=none] (188) at (-5.25, 5.25) {};
		\node [style=none] (189) at (-7.375, 3) {};
		\node [style=none] (190) at (-3.125, 3) {};
		\node [style=dashed circle] (266) at (-5.25, 3) {};
		\node [style=green dot] (193) at (-14, 5) {};
		\node [style=red dot] (194) at (-13.15, 3.15) {};
		\node [style=red dot] (195) at (-13.5, 3.25) {};
		\node [style=red dot] (196) at (-13.25, 3.5) {};
		\node [style=red dot] (197) at (-12.75, 3.25) {};
		\node [style=red dot] (198) at (-12.5, 3.5) {};
		\node [style=green dot] (199) at (-15, 4.75) {};
		\node [style=green dot] (201) at (-14.325, 4.5) {};
		\node [style=green dot] (202) at (-13.5, 5) {};
		\node [style=green dot] (203) at (-14, 4.15) {};
		\node [style=red dot] (204) at (-12.5, 3.25) {};
		\node [style=red dot] (205) at (-13.25, 2.75) {};
		\node [style=green dot] (206) at (-13.5, 4.5) {};
		\node [style=green dot] (207) at (-15, 3.75) {};
		\node [style=blue dot] (208) at (-13.75, 3.5) {};
		\node [style=blue dot] (209) at (-14.625, 3.25) {};
		\node [style=blue dot] (210) at (-13.35, 3.675) {};
		\node [style=blue dot] (211) at (-13, 4.25) {};
		\node [style=blue dot] (212) at (-12.75, 4) {};
		\node [style=blue dot] (214) at (-13, 3.75) {};
		\node [style=blue dot] (215) at (-13.5, 4.25) {};
		\node [style=green dot] (220) at (-9.5, 4.9) {};
		\node [style=red dot] (221) at (-8.925, 3.175) {};
		\node [style=red dot] (222) at (-8.325, 3.2) {};
		\node [style=red dot] (223) at (-9, 2.4) {};
		\node [style=red dot] (224) at (-8.5, 2.65) {};
		\node [style=red dot] (225) at (-8.5, 3.65) {};
		\node [style=green dot] (226) at (-9.95, 3.4) {};
		\node [style=green dot] (227) at (-10.25, 4.15) {};
		\node [style=green dot] (228) at (-9, 4.65) {};
		\node [style=green dot] (229) at (-9.25, 4.15) {};
		\node [style=red dot] (230) at (-9, 2.65) {};
		\node [style=red dot] (231) at (-8.75, 3.4) {};
		\node [style=green dot] (232) at (-9.5, 3.65) {};
		\node [style=green dot] (233) at (-10, 3.9) {};
		\node [style=blue dot] (234) at (-11, 2.875) {};
		\node [style=blue dot] (235) at (-10.375, 3.15) {};
		\node [style=blue dot] (236) at (-11, 2.65) {};
		\node [style=blue dot] (237) at (-10.75, 3.4) {};
		\node [style=blue dot] (238) at (-11.25, 3.15) {};
		\node [style=blue dot] (239) at (-10.5, 3.4) {};
		\node [style=blue dot] (240) at (-10.5, 2.65) {};
		\node [style=green dot] (245) at (-5, 4.9) {};
		\node [style=red dot] (246) at (-3.4, 3.45) {};
		\node [style=red dot] (247) at (-3.375, 3.225) {};
		\node [style=red dot] (248) at (-3.85, 1.7) {};
		\node [style=red dot] (249) at (-3.45, 2.35) {};
		\node [style=red dot] (250) at (-3.55, 3.85) {};
		\node [style=green dot] (251) at (-5.75, 4.825) {};
		\node [style=green dot] (252) at (-6.05, 4.7) {};
		\node [style=green dot] (253) at (-4.45, 4.7) {};
		\node [style=green dot] (254) at (-4.225, 4.6) {};
		\node [style=red dot] (255) at (-3.55, 2.1) {};
		\node [style=red dot] (256) at (-3.675, 4.05) {};
		\node [style=green dot] (257) at (-4.75, 4.825) {};
		\node [style=green dot] (258) at (-5.6, 4.875) {};
		\node [style=blue dot] (259) at (-7.125, 2.8) {};
		\node [style=blue dot] (260) at (-7.1, 3.45) {};
		\node [style=blue dot] (261) at (-7.05, 2.425) {};
		\node [style=blue dot] (262) at (-7, 3.75) {};
		\node [style=blue dot] (263) at (-7.125, 3.2) {};
		\node [style=blue dot] (264) at (-6.875, 3.95) {};
		\node [style=blue dot] (265) at (-6.95, 2.175) {};
		\node [style=invisible large box] (267) at (0.1, 3) {\shortstack{Soft\\K-means}};
		\node [style=invisible large box] (268) at (0.125, 7) {NCM};
		\node [style=none] (269) at (-1.175, 16.25) {};
		\node [style=none] (270) at (-0.725, 16.25) {};
		\node [style=none] (271) at (-1.15, 17.25) {};
		\node [style=none] (272) at (-0.7, 17.25) {};
		\node [style=none] (273) at (-1.15, 14.25) {};
		\node [style=none] (274) at (-0.7, 14.25) {};
		\node [style=none] (275) at (-1.175, 15.25) {};
		\node [style=none] (276) at (-0.725, 15.25) {};
		\node [style=invisible large box, scale=0.68] (277) at (-0.125, 17.25) {$\mathbf{z}_{i_1}$};
		\node [style=invisible large box, scale=0.68] (278) at (-0.125, 14.25) {$\mathbf{z}_{i_\ell}$};
		\node [style=invisible large box, scale=0.68] (279) at (-0.125, 15.25) {$\mathbf{z}_{i_3}$};
		\node [style=invisible large box, scale=0.68] (280) at (-0.125, 16.25) {$\mathbf{z}_{i_2}$};
		\node [style=none] (281) at (0.5, 15.75) {};
		\node [style=none] (282) at (0.95, 15.75) {};
		\node [style=invisible large box, scale=0.68] (283) at (1.375, 15.75) {$\overline{\mathbf{z}_i}$};
		\node [style=none] (284) at (-0.5, 14.75) {...};
		\node [style=none] (285) at (-3.9, 4.35) {};
		\node [style=none] (286) at (-5.25, 3) {};
		\node [style=none] (287) at (-6.575, 4.325) {};
		\node [style=none] (289) at (-11, 4.5) {};
		\node [style=dashed circle] (290) at (-9.75, 3) {};
		\node [style=none] (291) at (-9.75, 3) {};
		\node [style=none] (292) at (-8.4, 4.35) {};
		\node [style=dashed circle] (293) at (-14.5, 3) {};
		\node [style=none] (294) at (-14.5, 3) {};
		\node [style=none] (295) at (-13.25, 4.5) {};
		\node [style=none] (296) at (-12.725, 3.575) {};
		\node [style=blue dot, shape=star, scale=1.5, draw=black] (297) at (-13.325, 3.95) {};
		\node [style=green dot, shape=star, scale=1.5, draw=black] (298) at (-14, 4.475) {};
		\node [style=red dot, shape=star, scale=1.5, draw=black] (299) at (-12.95, 3.275) {};
		\node [style=red dot, shape=star, scale=1.5, draw=black] (300) at (-8.7, 2.95) {};
		\node [style=blue dot, shape=star, scale=1.5, draw=black] (301) at (-10.75, 3) {};
		\node [style=blue dot, shape=star, scale=1.5, draw=black] (302) at (-6.825, 3) {};
		\node [style=green dot, shape=star, scale=1.5, draw=black] (303) at (-9.65, 4.175) {};
		\node [style=green dot, shape=star, scale=1.5, draw=black] (304) at (-5.225, 4.65) {};
		\node [style=red dot, shape=star, scale=1.5, draw=black] (305) at (-3.65, 3) {};
		\node [style=none] (306) at (-8.25, 15.75) {\includegraphics[width=15mm]{tikz/original.png}};
		\node [style=none] (307) at (-3.9, 16.25) {};
		\node [style=none] (308) at (-3.45, 16.25) {};
		\node [style=none] (309) at (-3.875, 17.25) {};
		\node [style=none] (310) at (-3.425, 17.25) {};
		\node [style=none] (311) at (-3.875, 14.25) {};
		\node [style=none] (312) at (-3.425, 14.25) {};
		\node [style=none] (313) at (-3.9, 15.25) {};
		\node [style=none] (314) at (-3.45, 15.25) {};
		\node [style=none] (315) at (-5.825, 15.15) {\includegraphics[trim=0cm 2cm 7cm 10cm, clip, width=5mm]{tikz/original.png}};
		\node [style=none] (316) at (-4.625, 14.375) {\includegraphics[trim=5cm 8cm 1cm 2cm, clip, width=5mm]{tikz/original.png}};
		\node [style=none] (317) at (-4.6, 15.9) {\includegraphics[trim=8cm 7cm 1cm 6cm, clip, width=5mm]{tikz/original.png}};
		\node [style=none] (318) at (-5.8, 16.5) {\includegraphics[trim=0cm 6cm 4cm 0cm, clip, width=5mm]{tikz/original.png}};
		\node [style=invisible large box, scale=0.68] (319) at (-8.275, 12.675) {\shortstack{Novel\\image}};
		\node [style=invisible large box, scale=0.68] (320) at (-5.075, 12.675) {\shortstack{Generated\\$\ell$ crops}};
		\node [style=none] (321) at (-6.525, 17.75) {};
		\node [style=none] (323) at (-6.525, 11.75) {};
		\node [style=invisible large box, scale=0.68] (324) at (0.675, 12.675) {\shortstack{Average\\features}};
		\node [style=invisible large box, scale=0.68] (329) at (-21.225, 7.25) {$\overline{\mathbf{z}_1}$};
		\node [style=invisible large box, scale=0.68] (334) at (-21.175, 4.875) {$\overline{\mathbf{z}_2}$};
		\node [style=invisible large box, scale=0.68] (335) at (-21.175, 2.175) {$\overline{\mathbf{z}_b}$};
		\node [style=trapezium, inner xsep=1pt, minimum height=0.5cm] (336) at (-16.875, 17.375) {};
		\node [style=invisible large box] (337) at (-16.925, 17.425) {$f_{\theta_i'}$};
		\node [style=trapezium, inner xsep=1pt, minimum height=0.5cm] (338) at (-16.875, 12.775) {};
		\node [style=invisible large box] (339) at (-16.9, 12.825) {$f_{\theta_i''}$};
		\node [style=invisible large box, scale=0.68] (340) at (-20.225, 0.775) {Concatenate features};
		\node [style=none] (341) at (-3.7, 14.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	    \draw [style=thin edge] (92.center) to (95.center) to (94.center) to (93.center) to cycle;
		\draw [style=thin edge] (98.center) to (99.center) to (96.center) to (97.center) to cycle;
		\draw [style=thin edge] (102.center) to (103.center) to (100.center) to (101.center) to cycle;
		\draw [style=thin edge] (120.center) to (124.center) to (122.center) to (115.center) to (114.center) to (113.center) to (112.center) to cycle;
		\draw [style=blue edge] (23.center) to (24.center);
		\draw [style=blue edge] (24.center) to (25.center);
		\draw [style=blue arrow] (25.center) to (27.center);
		\draw [style=blue edge] (36.center) to (37.center);
		\draw [style=blue edge] (37.center) to (39.center);
		\draw [style=blue arrow] (39.center) to (41.center);
		\draw [style=red edge] (48.center) to (49.center);
		\draw [->, fill=red, draw=red, thick, in=180, out=0] (49.center) to (50.center);
		\draw [style=arrow] (106.center) to (107.center);
		\draw [style=arrow] (108.center) to (109.center);
		\draw [style=arrow] (110.center) to (111.center);
		\draw [style=gray] (126.center) to (127.center);
		\draw [style=gray] (130.center) to (131.center);
		\draw [style=gray] (132.center) to (133.center);
		\draw [style=red edge] (47.center) to (137.center);
		\draw [style=red edge] (138.center) to (48.center);
		\draw [style=blue edge] (44.center) to (42.center);
		\draw [style=edge] (146.center) to (148.center);
		\draw [style=edge] (148.center) to (149.center);
		\draw [style=edge] (149.center) to (147.center);
		\draw [style=edge] (147.center) to (150.center);
		\draw [style=arrow] (150.center) to (151.center);
		\draw [style=arrow] (166.center) to (167.center);
		\draw [style=arrow] (168.center) to (169.center);
		\draw [style=arrow] (178) to (174);
		\draw [style=arrow] (174) to (175);
		\draw [style=arrow left, thick] (180.center) to (179.center);
		\draw [style=arrow left, thick] (182.center) to (181.center);
		\draw [style=arrow left, thick] (184.center) to (183.center);
		\draw [style=arrow left, thick] (186.center) to (185.center);
		\draw [style=arrow left, thick] (188.center) to (187.center);
		\draw [style=arrow left, thick] (190.center) to (189.center);
		\draw [style=arrow] (269.center) to (270.center);
		\draw [style=arrow] (271.center) to (272.center);
		\draw [style=arrow] (273.center) to (274.center);
		\draw [style=arrow] (275.center) to (276.center);
		\draw [style=arrow] (281.center) to (282.center);
		\draw [style=dashed edge] (286.center) to (285.center);
		\draw [style=dashed edge] (287.center) to (286.center);
		\draw [style=dashed edge] (291.center) to (292.center);
		\draw [style=dashed edge] (291.center) to (289.center);
		\draw [style=dashed edge] (294.center) to (295.center);
		\draw [style=dashed edge] (296.center) to (294.center);
		\draw [style=arrow] (307.center) to (308.center);
		\draw [style=arrow] (309.center) to (310.center);
		\draw [style=arrow] (311.center) to (312.center);
		\draw [style=arrow] (313.center) to (314.center);
		\draw [style=dashed edge] (321.center) to (323.center);
	\end{pgfonlayer}
\end{tikzpicture}

}
